Utilizing small quantum computers for machine learning and ground state energy approximation

Quantum circuit partitioning (QCP) is a hybrid quantum-classical approach that aims to simulate large quantum systems on smaller quantum computers. A quantum computation is divided into smaller subsystems and results of measurements on these subsystems are combined using classical processing. In this paper, we propose a QCP strategy to measure an observable on a large quantum system by utilizing several quantum systems of smaller size. The method can be applied to both machine learning and variational ground state energy approximation, and we show that the required calculations and the variance of the gradients can be tailored to scale efficiently with the total number of qubits. Thus it can be utilized to mitigate the well-known problem of barren plateaus. Additionally, the method can be realized by performing simple measurements of Pauli-strings on the separate subsystems, and the gradients can be estimated with common methods such as the parameter-shift rule. We demonstrate the method by approximating the ground state energy of the 1D transverse-field Ising model with periodic boundary conditions, and by classifying handwritten digits. For the ground state energy approximation, we achieved a relative error within the order of 0.1\% for all the tested system sizes. When applied to the classification between the digits 3 and 6, we were able to generalize to out-of-sample data with 100\% accuracy.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

